Adaptive Improvements of Multi-Objective Branch and Bound

Branch and bound methods which are based on the principle "divide and conquer" are a well established solution approach in single-objective integer programming. In multi-objective optimization branch and bound algorithms are increasingly attracting interest. However, the larger number of objectives raises additional difficulties for implicit enumeration approaches like branch and bound. Since bounding and pruning is considerably weaker in multiple objectives, many branches have to be (partially) searched and may not be pruned directly. The adaptive use of objective space information can guide the search in promising directions to determine a good approximation of the Pareto front already in early stages of the algorithm. In particular we focus in this article on improving the branching and queuing of subproblems and the handling of lower bound sets. In our numerical test we evaluate the impact of the proposed methods in comparison to a standard implementation of multiobjective branch and bound on knapsack problems, generalized assignment problems and (un)capacitated facility location problems.

==> gap3.csv <==
proportion,BB,WST,SLB+TE
0,0,0,0
0.033,9.00,6.10,9.00
0.067,9.70,6.50,10.00
0.100,10.30,7.30,10.00
0.133,11.90,7.50,11.70
0.166,13.20,9.50,15.80
0.200,18.20,9.90,16.20
0.233,23.20,12.80,19.30
0.266,24.70,18.20,29.00
0.300,36.70,25.70,38.69
0.333,40.50,29.90,48.90
0.366,91.90,66.61,96.80
0.400,104.80,74.12,99.80
0.433,112.10,74.90,100.40
0.466,138.30,76.10,101.70
0.500,152.40,76.40,104.80
0.533,167.90,85.50,110.70
0.566,169.10,117.14,116.70
0.600,175.50,117.36,130.20
0.633,181.10,155.10,163.90
0.666,1121.80,760.90,203.20
0.700,1208.90,837.00,942.70
0.733,1317.50,1045.50,1167.70
0.766,1460.80,1189.20,1596.80
0.800,2014.20,1527.90,1661.90
0.833,2424.70,1612.90,1830.70
0.866,3055.70,1641.10,1836.60
0.900,3175.50,1921.40,1895.80
0.933,3215.90,2047.60,2068.90
0.966,3819.20,2732.00,2103.20
1.000,5226.60,3879.70,2138.90
1.0,5500,5500,5500


==> gap4.csv <==
proportion,BB,EC,SLB+TE
0,0,0,0
0.05,64.06,40.34,39.20
0.10,199.85,80.10,129.96
0.15,334.80,123.77,190.18
0.20,538.12,281.38,501.48
0.25,583.75,341.26,557.27
0.30,585.21,362.56,653.38
0.35,605.37,434.37,798.21
0.40,663.42,470.55,891.42
0.45,872.93,515.33,1030.07
0.50,1321.69,1266.36,3138.30
0.55,3559.47,2304.32,6738.50
0.60,3689.60,3567.00,6883.60
0.65,5856.44,5984.18,6925.44
0.70,6623.47,6164.22,6967.20
0.75,7200.00,7153.30,7112.30
0.80,7200.00,7200.00,7200.00
0.85,7200.00,7200.00,7200.00
0.90,7200.00,7200.00,7200.00
0.95,7200.00,7200.00,7200.00
1.00,7200.00,7200.00,7200.00


==> knapsack3.csv <==
proportion,BB,EC+TE,SLB+TE
0.,0,0,0
0.02,35.78,20.31,35.73
0.04,51.62,23.69,41.33
0.06,57.46,26.08,61.21
0.08,65.59,34.83,62.04
0.10,65.90,37.91,64.93
0.12,78.91,38.74,69.30
0.14,94.06,44.66,94.15
0.16,95.61,55.07,101.31
0.18,98.97,59.84,106.04
0.20,106.48,60.21,107.23
0.22,119.52,131.19,198.82
0.24,268.02,148.67,287.20
0.26,303.94,149.79,302.34
0.28,308.01,152.28,340.17
0.30,361.58,194.76,377.05
0.32,382.55,196.55,433.90
0.34,554.80,321.17,489.67
0.36,663.55,368.19,573.78
0.38,692.03,385.32,624.78
0.40,729.42,399.01,706.12
0.42,827.69,422.40,911.83
0.44,1110.26,568.15,928.08
0.46,1156.20,630.98,1260.08
0.48,1157.33,700.60,1440.59
0.50,1413.00,851.36,1895.41
0.52,2000.12,860.44,2199.25
0.54,2004.15,1496.40,2269.39
0.56,2034.43,1558.78,2407.37
0.58,2478.02,1749.39,2618.73
0.60,2634.37,2068.60,2977.36
0.62,3353.58,2533.16,3147.75
0.64,3570.20,2860.90,3454.56
0.66,4074.64,3022.96,3475.05
0.68,4224.89,3244.96,3807.41
0.70,4312.96,3641.50,3961.26
0.72,4443.10,3753.50,4268.60
0.74,4457.40,4015.70,4385.80
0.76,7200.00,5058.92,4759.70
0.78,7200.00,7200.00,6624.60
0.80,7200.00,7200.00,7200.00
0.82,7200.00,7200.00,7200.00
0.84,7200.00,7200.00,7200.00
0.86,7200.00,7200.00,7200.00
0.88,7200.00,7200.00,7200.00
0.90,7200.00,7200.00,7200.00
0.92,7200.00,7200.00,7200.00
0.94,7200.00,7200.00,7200.00
0.96,7200.00,7200.00,7200.00
0.98,7200.00,7200.00,7200.00
1.0,7200.00,7200.00,7200.00


==> knapsack4.csv <==
proportion,BB,EC+TE,SLB+TE
0.000,0,0,0
0.000,1.49,0.71,0.87
0.066,3.44,1.55,2.49
0.100,3.48,2.31,3.41
0.133,3.94,2.54,3.70
0.166,4.01,2.65,3.87
0.200,8.40,6.35,8.02
0.233,9.68,6.60,8.61
0.266,14.46,6.90,9.71
0.300,14.90,8.88,10.51
0.333,16.58,10.60,11.12
0.366,40.64,22.21,53.88
0.400,42.81,23.51,63.22
0.433,60.63,26.42,67.62
0.466,80.31,31.73,78.07
0.500,82.43,45.03,104.37
0.533,126.64,73.85,210.52
0.566,133.04,94.04,238.57
0.600,138.89,99.51,242.69
0.633,140.22,105.95,309.45
0.666,172.95,161.61,412.93
0.700,346.40,305.05,485.88
0.733,801.91,528.05,630.06
0.766,1242.73,694.32,855.43
0.800,1588.26,1294.39,1682.96
0.833,1708.66,1829.66,2574.03
0.866,1739.34,2306.96,2707.80
0.900,2029.26,4210.08,2974.80
0.933,2070.93,4575.69,3161.80
0.966,7200.00,7200.00,7200.00
1.000,7200.00,7200.00,7200.00
1.0,7200,7200,7200


==> uflp3.csv <==
proportion,BB,WST,WST+TE
0,0,0,0
0.033,160.12,104.47,106.61
0.066,181.02,174.15,178.70
0.100,182.68,177.79,179.20
0.133,185.87,181.90,189.90
0.166,193.40,186.53,194.20
0.200,211.12,196.72,205.83
0.233,212.19,201.33,207.30
0.266,219.69,207.99,215.32
0.300,248.51,213.20,217.26
0.333,283.58,274.46,275.70
0.366,332.01,933.68,936.60
0.400,1340.27,1005.31,994.96
0.433,1370.06,1050.08,1027.50
0.466,1406.80,1088.71,1053.10
0.500,1480.69,1371.90,1371.97
0.533,1785.73,1441.27,1428.65
0.566,1833.29,1473.42,1488.40
0.600,1847.82,1519.44,1499.48
0.633,1930.12,1596.59,1631.50
0.666,2016.11,1658.59,1670.04
0.700,6760.50,4957.50,4882.20
0.733,7138.04,5965.10,5880.70
0.766,7200.00,5968.20,5998.80
0.800,7200.00,6243.23,6170.60
0.833,7200.00,6280.40,6172.01
0.866,7200.00,6427.90,6536.90
0.900,7200.00,6678.67,6596.40
0.933,7200.00,6871.48,6803.10
0.966,7200.00,7200.00,7200.00
1.000,7200.00,7200.00,7200.00
1.0,7200,7200,7200


==> uflp4.csv <==
proportion,BB,WST,WST+TE
0,0,0,0
0.05,0.32,0.42,0.42
0.10,159.11,57.66,67.88
0.15,191.39,64.15,70.08
0.20,259.90,203.73,251.18
0.25,293.11,231.39,272.21
0.30,355.83,268.59,276.60
0.35,360.55,271.13,350.60
0.40,409.74,345.89,447.19
0.45,418.14,416.52,466.22
0.50,485.48,423.01,529.59
0.55,4089.41,1021.21,986.21
0.60,4166.45,1484.15,1449.09
0.65,5035.99,2426.73,2381.55
0.70,5745.56,3407.62,3311.07
0.75,6714.57,4970.95,4882.93
0.80,7200.00,5120.58,5129.26
0.85,7200.00,5971.73,5795.01
0.90,7200.00,6113.79,6084.46
0.95,7200.00,6945.46,6416.54
1.00,7200.00,7045.60,6810.97
1.00,7200,7200,7200

